Changes in the distribution of circum-binary material around the HMXB GX 301-2 during a rapid spin-up episode of the neutron star

Some accretion powered X-ray pulsars with supergiant companion stars undergo occasional rapid spin-up episodes that last for weeks to a few months. We explore the changes in the accretion environment of the pulsar GX 301-2 during its latest 80 days long spin-up episode in 2019 when the spin frequency of the pulsar increased by ~2% over two orbits of the binary. By performing time-resolved spectroscopy with the MAXI/GSC spectra of the source, we estimated the equivalent hydrogen column density and equivalent width of the iron fluorescence line during the spin-up episode, and compared them with the long-term average values estimated by orbital-phase resolved spectroscopy. The measured absorption column density during the spin-up episode is about twice that of an average orbit, while the equivalent width of the iron line is less than half of an average orbit. Though the spin-up episode started immediately after a pre-periastron flare and lasted for the two consecutive orbits of the binary, the associated enhancement in luminosity started a few days after the pre-periastron flare and lasted only during the first orbit, and some enhancement was seen again during the pre-periastron passage of the second orbit. The absorption column density and iron line equivalent width vary throughout the spin-up episode and are distinct from an average orbit. These observations indicate a significant change in the accretion and reprocessing environment in GX 301-2 during the spin-up episode and may hold important clues for the phenomenon in this source and several other sources with supergiant companions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
